Algorithmic Meta-Theorems

Algorithmic meta-theorems are general algorithmic results applying to a whole range of problems, rather than just to a single problem alone. They often have a "logical" and a "structural" component, that is they are results of the form: every computational problem that can be formalised in a given logic L can be solved efficiently on every class C of structures satisfying certain conditions. This paper gives a survey of algorithmic meta-theorems obtained in recent years and the methods used to prove them. As many meta-theorems use results from graph minor theory, we give a brief introduction to the theory developed by Robertson and Seymour for their proof of the graph minor theorem and state the main algorithmic consequences of this theory as far as they are needed in the theory of algorithmic meta-theorems.

==> Images/diagram.eepic <==
\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(8949,7291)(0,-10)
\put(5892,1969){\arc{210}{1.5708}{3.1416}}
\put(5892,2359){\arc{210}{3.1416}{4.7124}}
\put(7182,2359){\arc{210}{4.7124}{6.2832}}
\put(7182,1969){\arc{210}{0}{1.5708}}
\path(5787,1969)(5787,2359)
\path(5892,2464)(7182,2464)
\path(7287,2359)(7287,1969)
\path(7182,1864)(5892,1864)
\put(5937,2089){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}bd. tree-width}}}}
\put(4092,1969){\arc{210}{1.5708}{3.1416}}
\put(4092,2359){\arc{210}{3.1416}{4.7124}}
\put(5382,2359){\arc{210}{4.7124}{6.2832}}
\put(5382,1969){\arc{210}{0}{1.5708}}
\path(3987,1969)(3987,2359)
\path(4092,2464)(5382,2464)
\path(5487,2359)(5487,1969)
\path(5382,1864)(4092,1864)
\put(4137,2089){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}bd. tree-width}}}}
\put(4092,769){\arc{210}{1.5708}{3.1416}}
\put(4092,1159){\arc{210}{3.1416}{4.7124}}
\put(5382,1159){\arc{210}{4.7124}{6.2832}}
\put(5382,769){\arc{210}{0}{1.5708}}
\path(3987,769)(3987,1159)
\path(4092,1264)(5382,1264)
\path(5487,1159)(5487,769)
\path(5382,664)(4092,664)
\put(4512,889){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}trees}}}}
\put(192,1969){\arc{210}{1.5708}{3.1416}}
\put(192,2359){\arc{210}{3.1416}{4.7124}}
\put(1482,2359){\arc{210}{4.7124}{6.2832}}
\put(1482,1969){\arc{210}{0}{1.5708}}
\path(87,1969)(87,2359)
\path(192,2464)(1482,2464)
\path(1587,2359)(1587,1969)
\path(1482,1864)(192,1864)
\put(237,2089){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}bd. tree-width}}}}
\dashline{60.000}(462,2839)(8937,2839)
\put(2292,3469){\arc{210}{1.5708}{3.1416}}
\put(2292,3859){\arc{210}{3.1416}{4.7124}}
\put(3582,3859){\arc{210}{4.7124}{6.2832}}
\put(3582,3469){\arc{210}{0}{1.5708}}
\path(2187,3469)(2187,3859)
\path(2292,3964)(3582,3964)
\path(3687,3859)(3687,3469)
\path(3582,3364)(2292,3364)
\put(3492,4369){\arc{210}{1.5708}{3.1416}}
\put(3492,4759){\arc{210}{3.1416}{4.7124}}
\put(4782,4759){\arc{210}{4.7124}{6.2832}}
\put(4782,4369){\arc{210}{0}{1.5708}}
\path(3387,4369)(3387,4759)
\path(3492,4864)(4782,4864)
\path(4887,4759)(4887,4369)
\path(4782,4264)(3492,4264)
\put(867,4369){\arc{210}{1.5708}{3.1416}}
\put(867,4759){\arc{210}{3.1416}{4.7124}}
\put(2157,4759){\arc{210}{4.7124}{6.2832}}
\put(2157,4369){\arc{210}{0}{1.5708}}
\path(762,4369)(762,4759)
\path(867,4864)(2157,4864)
\path(2262,4759)(2262,4369)
\path(2157,4264)(867,4264)
\put(1992,5569){\arc{210}{1.5708}{3.1416}}
\put(1992,5959){\arc{210}{3.1416}{4.7124}}
\put(3282,5959){\arc{210}{4.7124}{6.2832}}
\put(3282,5569){\arc{210}{0}{1.5708}}
\path(1887,5569)(1887,5959)
\path(1992,6064)(3282,6064)
\path(3387,5959)(3387,5569)
\path(3282,5464)(1992,5464)
\put(4392,5569){\arc{210}{1.5708}{3.1416}}
\put(4392,5959){\arc{210}{3.1416}{4.7124}}
\put(5682,5959){\arc{210}{4.7124}{6.2832}}
\put(5682,5569){\arc{210}{0}{1.5708}}
\path(4287,5569)(4287,5959)
\path(4392,6064)(5682,6064)
\path(5787,5959)(5787,5569)
\path(5682,5464)(4392,5464)
\put(3267,6769){\arc{210}{1.5708}{3.1416}}
\put(3267,7159){\arc{210}{3.1416}{4.7124}}
\put(4557,7159){\arc{210}{4.7124}{6.2832}}
\put(4557,6769){\arc{210}{0}{1.5708}}
\path(3162,6769)(3162,7159)
\path(3267,7264)(4557,7264)
\path(4662,7159)(4662,6769)
\path(4557,6664)(3267,6664)
\put(117,6769){\arc{210}{1.5708}{3.1416}}
\put(117,7159){\arc{210}{3.1416}{4.7124}}
\put(1407,7159){\arc{210}{4.7124}{6.2832}}
\put(1407,6769){\arc{210}{0}{1.5708}}
\path(12,6769)(12,7159)
\path(117,7264)(1407,7264)
\path(1512,7159)(1512,6769)
\path(1407,6664)(117,6664)
\put(5892,6769){\arc{210}{1.5708}{3.1416}}
\put(5892,7159){\arc{210}{3.1416}{4.7124}}
\put(7182,7159){\arc{210}{4.7124}{6.2832}}
\put(7182,6769){\arc{210}{0}{1.5708}}
\path(5787,6769)(5787,7159)
\path(5892,7264)(7182,7264)
\path(7287,7159)(7287,6769)
\path(7182,6664)(5892,6664)
\put(4437,64){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}$\backslash$cite$\{$DawarGroKre07$\}$}}}}
\put(2337,3589){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}planar}}}}
\put(3537,4489){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}Apex Minor Free}}}}
\put(912,4489){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}bd. degree}}}}
\put(4437,5689){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}H-Minor Free}}}}
\put(3312,6889){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}locally excluded minors}}}}
\put(162,6889){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}bd. local rank-width}}}}
\put(2037,5689){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}bd. local tw}}}}
\put(5937,6889){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}slow growing excluded minors}}}}
\end{picture}
}


==> Images/diagram.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{diagram.pstex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8649,9624)(2014,-8248)
\put(4951,-7336){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Courcelle \cite{Courcelle90}}%
}}}}
\put(6151,914){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Kreutzer 08}%
}}}}
\put(5926,-1711){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Dawar, Grohe,}%
}}}}
\put(5926,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Kreutzer \cite{DawarGroKre07}}%
}}}}
\put(8551,-1711){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Dawar, Grohe,}%
}}}}
\put(8551,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Kreutzer \cite{DawarGroKre07}}%
}}}}
\put(6976,-2986){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Flum, Grohe \cite{FlumGro01}}%
}}}}
\put(4576,-2986){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Frick, Grohe \cite{FrickGro01}}%
}}}}
\put(5401,-1111){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}closure under FO interpretations}%
}}}}
\put(2251,-5986){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}closure under MSO interpretations}%
}}}}
\put(9751,-5386){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}FO}%
}}}}
\put(9751,-6286){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}MSO}%
}}}}
\put(2776,-6586){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Courcelle \cite{Courcelle87}}%
}}}}
\put(6526,-5311){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Frick, Grohe \cite{FrickGro01}}%
}}}}
\put(3676,-4186){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Seese \cite{Seese96}}%
}}}}
\put(2401,239){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}intractable classes}%
}}}}
\put(2476,-811){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}tractable classes}%
}}}}
\put(4801,389){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}closure under FO interpretations}%
}}}}
\put(2926,-1786){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Grohe \cite{Grohe07}}%
}}}}
\put(8176,-511){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}de Mendez \cite{NesetrilOss08}}%
}}}}
\put(8401,-361){\makebox(0,0)[lb]{\smash{{\SetFigFont{5}{6.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Ne\v set\v ril, }%
}}}}
\end{picture}%

